Decretion disc evolution and neutron star accretion in short-period eccentric Be/X-ray binaries

We examine Be star discs in highly eccentric Be/X-ray systems. We use a three-dimensional smoothed particle hydrodynamics (SPH) code to model the structure of the Be star disc and investigate its interactions with the secondary star over time. We use system parameters consistent with the eccentric, short-period (P $\approx$ 16 d) Be/X-ray binary A0538-66 as the basis for our models. We explore a range of system geometries by incrementally varying the misalignment angle of the neutron star's orbital plane with respect to the primary star's equatorial plane to cover a complete range from coplanar prograde to coplanar retrograde. For all simulations, we follow the evolution of the disc's total mass and angular momentum as well as the average eccentricity and inclination with respect to the equatorial planes of both the primary and secondary. We also determine the neutron star accretion rates. We find that the high eccentricity of the binary orbit causes all calculated disc parameters to vary with orbital phase in all models. The amplitude of these variations is negatively correlated with misalignment angle for models with misalignment angles less than 90{\deg}, and positively correlated for models with misalignment angles greater than 90{\deg}. Accretion rates are affected by the number of particles the neutron star interacts with as well as the length of the interaction time between the particles and the neutron star. We find that accretion rates are largest for models with misalignment angles less than 90{\deg}, and smaller for models with those greater than 90{\deg}.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
